ArbiLoMod, a Simulation Technique Designed for Arbitrary Local Modifications

Engineers manually optimizing a structure using Finite Element based simulation software often employ an iterative approach where in each iteration they change the structure slightly and resimulate. Standard Finite Element based simulation software is usually not well suited for this workflow, as it restarts in each iteration, even for tiny changes. In settings with complex local microstructure, where a fine mesh is required to capture the geometric detail, localized model reduction can improve this workflow. To this end, we introduce ArbiLoMod, a method which allows fast recomputation after arbitrary local modifications. It employs a domain decomposition and a localized form of the Reduced Basis Method for model order reduction. It assumes that the reduced basis on many of the unchanged domains can be reused after a localized change. The reduced model is adapted when necessary, steered by a localized error indicator. The global error introduced by the model order reduction is controlled by a robust and efficient localized a posteriori error estimator, certifying the quality of the result. We demonstrate ArbiLoMod for a coercive, parameterized example with changing structure.

==> basisreuse_training_with_reuse_0.dat <==
Iteration	Error
0 0.00131598686367
1 0.00131534296746
2 0.000869128735668
3 0.000869071050325
4 0.000868653798907
5 0.000454584489762
6 0.000449647006904
7 0.000265417689695
8 7.56972074345e-05
9 7.5694144914e-05
10 6.79143254419e-05
11 6.78271730003e-05
12 6.74050519074e-05
13 6.71532007649e-05
14 6.71525141924e-05
15 6.71487128479e-05
16 6.71085003876e-05
17 6.7014646871e-05
18 6.68887781474e-05
19 6.68575900423e-05
20 2.79535917415e-05
21 2.79469170402e-05
22 1.92613396096e-05
23 1.52190135324e-05
24 7.12015659297e-06


==> basisreuse_training_with_reuse_1.dat <==
Iteration	Error
0 0.000222299672913
1 0.000220908135613
2 0.000219252020342
3 8.07960825108e-05
4 8.08125008614e-05
5 1.9481995446e-05
6 1.94597191661e-05
7 1.57794117525e-05
8 1.52560011909e-05
9 1.50892794649e-05
10 1.50744032177e-05
11 1.20266018745e-05
12 1.20090151909e-05
13 8.32653081301e-06


==> basisreuse_training_with_reuse_2.dat <==
Iteration	Error
0 0.000701895525082
1 0.000702636207531
2 0.000701527907678
3 0.000697263562127
4 0.000697277635013
5 0.000377754771177
6 0.000377761532968
7 2.08715073734e-05
8 1.59780471236e-05
9 1.59701815455e-05
10 1.59701450843e-05
11 8.54902709963e-06
12 8.27214266732e-06
13 8.27034053011e-06
14 7.85267515959e-06


==> basisreuse_training_with_reuse_3.dat <==
Iteration	Error
0 0.00090353430736
1 0.00090755091309
2 0.000558068126732
3 1.42886251077e-05
4 1.1792276911e-05
5 1.17525749388e-05
6 1.17239068543e-05
7 1.17232537414e-05
8 1.17231719211e-05
9 5.04809353262e-06
10 2.5888812007e-06


==> basisreuse_training_with_reuse_4.dat <==
Iteration	Error
0 0.000270563835561
1 0.000270863533338
2 0.000270402274156
3 0.000270387735187
4 0.000270391730376
5 0.000180140018082
6 1.02468703963e-05
7 9.6037864298e-06
8 8.85148850087e-06
9 4.32764232548e-06
10 4.32763530164e-06
11 4.32763432212e-06
12 4.31764381431e-06


==> basisreuse_training_without_reuse_0.dat <==
Iteration	Error
0 0.00131598686367
1 0.00131534296746
2 0.000869128735668
3 0.000869071050325
4 0.000868653798907
5 0.000454584489762
6 0.000449647006904
7 0.000265417689695
8 7.56972074345e-05
9 7.5694144914e-05
10 6.79143254419e-05
11 6.78271730003e-05
12 6.74050519074e-05
13 6.71532007649e-05
14 6.71525141924e-05
15 6.71487128479e-05
16 6.71085003876e-05
17 6.7014646871e-05
18 6.68887781474e-05
19 6.68575900423e-05
20 2.79535917415e-05
21 2.79469170402e-05
22 1.92613396096e-05
23 1.52190135324e-05
24 7.12015659297e-06


==> basisreuse_training_without_reuse_1.dat <==
Iteration	Error
0 0.00175222543854
1 0.00175061104301
2 0.000984557678906
3 0.000741086710348
4 0.000722736127732
5 0.000507402766058
6 0.000507130452719
7 0.000447680749037
8 0.000235125093234
9 0.000106714178676
10 0.000106652896601
11 7.34448240774e-05
12 7.22225310932e-05
13 7.12936333424e-05
14 7.11368161506e-05
15 7.03416406963e-05
16 6.84962793205e-05
17 6.82144592502e-05
18 6.81000266563e-05
19 6.80941089811e-05
20 5.50948375181e-05
21 2.80438305303e-05
22 2.48585521231e-05
23 1.23212148271e-05
24 1.14496762111e-05


==> basisreuse_training_without_reuse_2.dat <==
Iteration	Error
0 0.00223883278043
1 0.00223650355749
2 0.00150552354679
3 0.0011033349195
4 0.000933939725144
5 0.000926552036758
6 0.000362000780677
7 0.000244913189946
8 0.000244901729163
9 7.41591739861e-05
10 7.40595798879e-05
11 7.39674733305e-05
12 7.39397661092e-05
13 7.25864941661e-05
14 7.058292469e-05
15 6.87503711407e-05
16 6.69331150888e-05
17 4.90789318014e-05
18 2.84856111266e-05
19 1.94933572079e-05
20 1.26032110767e-05


==> basisreuse_training_without_reuse_3.dat <==
Iteration	Error
0 0.0018660862656
1 0.00186533355462
2 0.00178144791034
3 0.00162989226315
4 0.00137242114214
5 0.00137265710956
6 0.00071222408579
7 0.000710777413092
8 0.000499966286142
9 0.000183049745017
10 7.45374144725e-05
11 7.45351676035e-05
12 7.45231661899e-05
13 7.44135662501e-05
14 7.43312268668e-05
15 7.43039633564e-05
16 7.26990909039e-05
17 7.00901653786e-05
18 6.82072386793e-05
19 6.74218439453e-05
20 6.71662306886e-05
21 6.7000226323e-05
22 4.45090567639e-05
23 1.97551318036e-05
24 1.67767199718e-05
25 9.23970289073e-06


==> basisreuse_training_without_reuse_4.dat <==
Iteration	Error
0 0.000607823028102
1 0.000607556268679
2 0.000607146881438
3 0.000574039152433
4 0.000480055969854
5 0.000444948542529
6 0.0001836722117
7 0.000181022668296
8 0.000180687448367
9 7.38290818718e-05
10 7.04739965012e-05
11 7.03930027552e-05
12 7.03602869395e-05
13 7.02110299066e-05
14 6.97874521348e-05
15 6.9785154104e-05
16 6.97761032128e-05
17 6.96346408464e-05
18 6.96235633379e-05
19 6.94714665323e-05
20 6.78863538259e-05
21 6.66317156181e-05
22 4.83971766934e-05
23 1.85345832551e-05
24 1.3815502146e-05
25 4.10974998917e-06


==> basisreuse_with_reuse_0.dat <==
Iteration	Error
0 3.85567701071
1 2.83088316244
2 1.85287482955
3 1.18472046881
4 1.1178963012
5 1.09337884171
6 1.07893355076
7 1.07010933757
8 1.06985239142
9 0.961588677883
10 0.715633011943
11 0.570299590287
12 0.560978381774
13 0.556367383501
14 0.555385742454
15 0.555301378996
16 0.555270133398
17 0.553632592895
18 0.55124076674
19 0.534996855448
20 0.528346575996
21 0.527735772568
22 0.527652501347
23 0.263590125672
24 0.26353823366
25 0.126925927642
26 0.126875312699
27 0.126856990649
28 0.0147508005877
29 0.0147438180931
30 0.00995766934233
31 0.0081806395868
32 0.00321767226118
33 0.00219602832548
34 0.00150697830567
35 0.00102222095831
36 0.00100637941887
37 0.000992936250181
38 0.000912054649122
39 0.000390524918685
40 0.000307677967418
41 0.000299540944416
42 0.000235708603877
43 5.8943220351e-05
44 3.41117466539e-05
45 2.83502012401e-05
46 2.38328862157e-05


==> basisreuse_with_reuse_1.dat <==
Iteration	Error
0 3.2412755641
1 2.71813419143
2 2.60572969866
3 2.30946199463
4 1.81921115404
5 4.46160583156
6 0.614914519721
7 0.236108834099
8 0.163961208177
9 0.163439073291
10 0.11775038668
11 0.0860380752716
12 0.0858912270217
13 0.0717594570667
14 0.0650357575551
15 0.0650357292196
16 0.0625554105406
17 0.016476361632
18 0.00404734612432
19 0.00404707559813
20 0.0017621253927
21 0.000610523762133
22 0.000610488088038
23 0.000402775888649
24 0.000187166711987
25 0.000123972372195
26 5.14494537144e-05
27 2.05923775004e-05
28 1.25270932487e-05


==> basisreuse_with_reuse_2.dat <==
Iteration	Error
0 1.81848135403
1 1.64707192008
2 1.65343052038
3 1.66404146442
4 1.66204923555
5 1.66147054897
6 0.342715404742
7 0.332284879111
8 0.269830699383
9 0.227378493077
10 0.109511496228
11 0.0382957681001
12 0.0382682844317
13 0.0188365101814
14 0.0151337995292
15 0.00465259086076
16 0.0046522836076
17 0.00464820879117
18 0.00155750124421
19 8.01502425854e-05
20 4.24793900595e-05
21 2.08904474639e-05
22 2.08902815165e-05
23 1.33831950811e-05
24 1.21195448389e-05
25 1.01412444263e-05
26 8.63422459261e-06
27 8.07110959181e-06


==> basisreuse_with_reuse_3.dat <==
Iteration	Error
0 1.50253336949
1 1.14108211787
2 1.26098385365
3 1.27611755541
4 1.27604101278
5 1.16435782213
6 0.0614335670183
7 0.0612873301849
8 0.0158793275206
9 0.0158791475937
10 0.0154151463029
11 0.0154491338044
12 0.0154442232734
13 0.00283925365448
14 0.00257949040715
15 0.00257741991868
16 0.00130811341338
17 0.00124584179216
18 0.00124583830575
19 0.00124583830478
20 5.4778107378e-05
21 3.28506860524e-05
22 6.75758171099e-06
23 6.06542538365e-06


==> basisreuse_with_reuse_4.dat <==
Iteration	Error
0 1.80847791158
1 1.14842385377
2 0.632673738263
3 0.461035095344
4 0.461059462757
5 0.248093458855
6 0.133822815742
7 0.0825036667534
8 0.0825025550337
9 0.0824827445928
10 0.082481610296
11 0.082479071515
12 0.075984953381
13 0.0409202210398
14 0.0321555344157
15 0.0321365161777
16 0.013819741871
17 0.0113750786597
18 0.0113747420026
19 0.00567848235461
20 0.00381876135656
21 0.00127675660969
22 0.00127179439521
23 0.000251368840493
24 0.000238448972857
25 0.00018007953366
26 4.45819438613e-05
27 6.54840740769e-06


==> basisreuse_without_reuse_0.dat <==
Iteration	Error
0 3.85567701071
1 2.83088316244
2 1.85287482955
3 1.18472046881
4 1.1178963012
5 1.09337884171
6 1.07893355076
7 1.07010933757
8 1.06985239142
9 0.961588677883
10 0.715633011943
11 0.570299590287
12 0.560978381774
13 0.556367383501
14 0.555385742454
15 0.555301378996
16 0.555270133398
17 0.553632592895
18 0.55124076674
19 0.534996855448
20 0.528346575996
21 0.527735772568
22 0.527652501347
23 0.263590125672
24 0.26353823366
25 0.126925927642
26 0.126875312699
27 0.126856990649
28 0.0147508005877
29 0.0147438180931
30 0.00995766934233
31 0.0081806395868
32 0.00321767226118
33 0.00219602832548
34 0.00150697830567
35 0.00102222095831
36 0.00100637941887
37 0.000992936250181
38 0.000912054649122
39 0.000390524918685
40 0.000307677967418
41 0.000299540944416
42 0.000235708603877
43 5.8943220351e-05
44 3.41117466539e-05
45 2.83502012401e-05
46 2.38328862157e-05


==> basisreuse_without_reuse_1.dat <==
Iteration	Error
0 3.85561336604
1 2.83605411543
2 1.85985274454
3 1.21735811347
4 1.07845994676
5 1.07256745183
6 1.06556545959
7 1.06419315546
8 0.598657218563
9 0.578773415518
10 0.564517539898
11 0.558014273355
12 0.550553434984
13 0.550432108659
14 0.550353278936
15 0.549248907221
16 0.548127150812
17 0.545977080527
18 0.545976548164
19 0.531272802293
20 0.527746108263
21 0.527381858428
22 0.526726706051
23 0.526409405327
24 0.263448502375
25 0.26290063903
26 0.0667529364734
27 0.0293568617712
28 0.022333773828
29 0.0192993243745
30 0.0160602947712
31 0.0160150922987
32 0.00611542757222
33 0.00372698847182
34 0.00370574786931
35 0.00139307293127
36 0.00131320259773
37 0.00128737423223
38 0.00080897520926
39 0.000649458643391
40 0.000471984962776
41 0.000186782485389
42 0.000155891234437
43 9.95168397596e-05
44 5.77988303185e-05
45 2.78250381516e-05
46 1.53075110596e-05
47 1.15267162204e-05
48 7.48118460315e-06


==> basisreuse_without_reuse_2.dat <==
Iteration	Error
0 3.85554984244
1 2.84096368932
2 1.87089819753
3 1.23908402763
4 1.07154489403
5 1.11339181449
6 1.06049839124
7 0.957709915637
8 0.84257696401
9 0.580197809448
10 0.563995418645
11 0.562014591421
12 0.556864020821
13 0.555675772461
14 0.546491549944
15 0.527071469843
16 0.525459198202
17 0.525219154937
18 0.524650118985
19 0.524574951618
20 0.52447472402
21 0.261846067807
22 0.261825913046
23 0.261817091178
24 0.0201071661886
25 0.0185370250865
26 0.015699873199
27 0.0107348151715
28 0.00819229911516
29 0.00278424252369
30 0.00191820261327
31 0.00138436217465
32 0.00110307366421
33 0.00104765111908
34 0.000974423162699
35 0.000437707557737
36 0.000210391495029
37 0.000149629072405
38 5.96897656114e-05
39 4.53440400488e-05
40 4.51772241713e-05
41 3.24948423125e-05
42 2.00309177991e-05


==> basisreuse_without_reuse_3.dat <==
Iteration	Error
0 3.85561892129
1 2.84935357998
2 1.86808597276
3 1.2247747975
4 1.0816375283
5 1.08158285175
6 1.06842601191
7 1.06688016939
8 0.855620889771
9 0.85291501811
10 0.576571145576
11 0.556627847502
12 0.552858107023
13 0.550814905271
14 0.550747498662
15 0.549657071517
16 0.549526353603
17 0.542509932027
18 0.541133445629
19 0.53312876944
20 0.533126031198
21 0.531979675285
22 0.527987425812
23 0.526525837973
24 0.52615952459
25 0.526188789854
26 0.414348094314
27 0.22458040028
28 0.224578717473
29 0.177846845248
30 0.0335382772758
31 0.0323879772252
32 0.0305050673156
33 0.0150812527026
34 0.0150548880864
35 0.009947193681
36 0.00509781024524
37 0.0035033037497
38 0.00262704740091
39 0.00216589561645
40 0.00146351810601
41 0.00116081231054
42 0.000599612347109
43 0.000400214142937
44 0.000266616972226
45 0.000208568394393
46 0.0001341536853
47 9.92789827196e-05
48 5.84537889029e-05
49 3.96208426598e-05
50 3.17544923241e-05
51 1.96381514897e-05
52 9.87116242032e-06
53 6.64669279995e-06
54 5.58438626715e-06


==> basisreuse_without_reuse_4.dat <==
Iteration	Error
0 3.85568256432
1 2.84373773339
2 1.85923379741
3 1.19245553468
4 1.10027333352
5 1.07237559437
6 1.0678016798
7 1.06773452897
8 1.06277373892
9 1.06203843392
10 0.594182679275
11 0.575828237484
12 0.564554270939
13 0.559924185374
14 0.559840834064
15 0.559795979767
16 0.559738001853
17 0.556869171357
18 0.553516378239
19 0.550216771312
20 0.547620826848
21 0.535907758518
22 0.535575160022
23 0.53165716218
24 0.531662128212
25 0.529115333811
26 0.528646520304
27 0.528030723867
28 0.264027015185
29 0.180681661507
30 0.180703240637
31 0.0279570382865
32 0.0196759759496
33 0.0196670306014
34 0.0157250238591
35 0.00963665817737
36 0.00339721914272
37 0.0026520828111
38 0.00159096502637
39 0.00143224903006
40 0.000857126536462
41 0.000540679930172
42 0.000490161812205
43 0.000355156127466
44 0.000257624674049
45 0.000252687297594
46 0.000251879436251
47 0.00014010683732
48 0.000109672749685
49 6.15431617107e-05
50 3.50015166316e-05
51 2.27937066506e-05
52 1.41842348581e-05


==> estimatorperformance_0.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 1.53743891596e-05 4.87052352701e-05 0.153583336415 0.1535837195
1 1.48085899871e-05 2.27052840021e-05 0.065872003072 0.0658721535208
2 1.16786740181e-05 1.21721605267e-05 0.034123846679 0.0341241065068
3 8.14575619611e-06 8.10804305216e-06 0.0197881084006 0.0197885380595
4 7.92055027835e-06 7.87359384607e-06 0.00487859755109 0.00488026505306
5 7.16084036737e-06 7.17009419467e-06 0.000931343893075 0.000939938038666
6 7.10599936788e-06 7.08724750187e-06 0.000152998537112 0.000195701455874
7 7.10162359039e-06 7.06466887213e-06 0.000152997259322 0.000195700280732
8 7.09024434979e-06 7.0433980702e-06 0.000152997382687 0.000195700316664
9 7.08476832412e-06 7.02790618026e-06 8.90352978355e-05 0.000109162274233
10 7.08171869489e-06 7.0255109191e-06 4.97425365879e-05 6.988086928e-05
11 7.08119161581e-06 7.02164156375e-06 4.97425043381e-05 6.98807271451e-05
12 7.08108701432e-06 7.02156733467e-06 1.61110466998e-05 2.10937465479e-05
13 7.080721883e-06 7.02149382415e-06 1.62600719535e-05 2.11663557923e-05
14 7.08053679089e-06 7.0214737196e-06 1.37547693196e-05 1.4460872991e-05
15 5.10985688728e-06 5.12955647156e-06 1.13611158874e-05 1.220456667e-05
16 4.68859438656e-06 4.70757547901e-06 6.4712591099e-06 6.49046942809e-06
17 2.24455561311e-06 2.28947758968e-06 4.07986310444e-06 4.10080382756e-06
18 1.63362050281e-06 1.68546271348e-06 3.34907385602e-06 3.36491720184e-06
19 8.25981953577e-07 8.43075148825e-07 2.66425233942e-06 2.68285889453e-06
20 3.68068159128e-07 2.29726945076e-07 2.25474765139e-06 2.2691130232e-06
21 2.17722922329e-07 1.87044703973e-07 8.23832933297e-07 8.37960997248e-07
22 1.47612885236e-07 1.51791438622e-07 3.88162070526e-07 4.31760290932e-07
23 8.55492803241e-08 9.18205128175e-08 1.70909633611e-07 1.94114993531e-07


==> estimatorperformance_1.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 4.0788644171e-06 0.000216405554309 0.072658977769 0.072658978174
1 3.12772870257e-06 5.4529361762e-05 0.017288155669 0.0172881567562
2 3.48770908154e-06 4.05630675453e-06 0.00106168872808 0.00106170557882
3 3.47649499132e-06 4.05340625012e-06 0.00106169021248 0.00106170705186
4 3.41267360969e-06 3.47696291828e-06 0.000228825836212 0.000228903733495
5 3.41256251825e-06 3.47683335454e-06 5.35771528832e-05 5.39084444141e-05
6 3.4112112502e-06 3.46448460618e-06 3.40352792426e-05 3.45544088506e-05
7 3.36148116632e-06 3.41760132816e-06 2.42842860598e-05 2.50066457194e-05
8 3.35726375419e-06 3.4032479708e-06 1.02482035839e-05 1.0261677054e-05
9 5.85678902928e-07 5.89042208863e-07 7.97411775699e-06 7.99142371448e-06
10 5.85194747025e-07 5.88084730627e-07 2.99686145536e-06 3.04260904693e-06
11 3.96109393652e-07 4.01052771325e-07 2.95555356036e-06 2.99886313102e-06
12 2.37004781613e-07 2.42047185877e-07 6.65555834149e-07 7.19204089277e-07
13 2.28304343762e-07 2.29752769263e-07 2.31404665211e-07 3.23843499343e-07
14 1.01712531396e-07 1.02991988293e-07 1.29185637932e-07 1.43285873863e-07


==> estimatorperformance_2.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 8.41600343764e-06 0.000323630235035 0.111947681656 0.111947676867
1 8.41159925546e-06 0.000136463459094 0.0442725416446 0.0442725417336
2 7.82503383896e-06 7.14207371932e-05 0.0226981920924 0.0226981922524
3 1.81568666972e-06 1.9400250573e-06 5.82745699111e-05 5.83322535091e-05
4 1.81363494293e-06 1.93809451268e-06 5.49547130796e-05 5.50158769427e-05
5 1.76472821008e-06 1.88961812198e-06 9.09843428695e-06 9.46024560669e-06
6 1.44479296955e-06 1.57497047323e-06 9.06825770653e-06 9.43028437419e-06
7 1.44383246946e-06 1.57195886861e-06 9.06825811718e-06 9.43028463772e-06
8 1.44302899955e-06 1.57047880125e-06 4.19586369783e-06 4.63056171382e-06
9 1.43495911667e-06 1.50379323112e-06 4.19461105485e-06 4.62830634095e-06
10 1.4348147178e-06 1.50366635683e-06 4.1905441819e-06 4.62406658279e-06
11 1.43404339261e-06 1.49751582294e-06 3.70812065498e-06 3.70970643771e-06
12 2.07530670853e-07 3.26755923868e-07 3.37384800725e-06 3.37424846441e-06
13 1.34736970745e-07 1.79622199431e-07 6.09244161076e-07 6.11848837484e-07
14 5.59938086117e-08 5.64360146709e-08 3.6338595587e-07 3.67437116264e-07
15 5.23097497287e-08 5.39260965718e-08 3.58312793027e-07 3.59812050778e-07
16 4.08668958945e-08 4.27835368294e-08 3.55529079629e-07 3.56525822427e-07
17 4.02403021322e-08 4.13766673406e-08 1.56008828099e-07 1.57352110056e-07


==> estimatorperformance_3.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 2.2584018719e-06 8.13678717583e-05 0.026048652588 0.0260486527153
1 1.24406299795e-06 1.19699955253e-05 0.00377096603289 0.0037709660334
2 8.35782765153e-07 1.19698463588e-05 0.00377096603453 0.00377096603457
3 7.89725557235e-07 7.06202438258e-07 0.000129345045769 0.000129345056742
4 7.897254154e-07 7.061951887e-07 1.33162695756e-05 1.33163761269e-05
5 7.89566071076e-07 7.05819892832e-07 4.99221460028e-06 4.99239618495e-06
6 1.80949817102e-07 2.23796830853e-07 1.69755865033e-06 1.69808628031e-06
7 1.57650072375e-07 2.05303706551e-07 1.69754262795e-06 1.69805468797e-06
8 9.07305491796e-08 9.37611301427e-08 2.40448680261e-07 2.46277707401e-07
9 4.46271877657e-08 5.02759100427e-08 2.29352761117e-07 2.32123809792e-07
10 4.35425178897e-08 4.93163130406e-08 1.56650634607e-07 1.58647733806e-07
11 2.63009566883e-08 2.29768148621e-08 8.61444220016e-08 8.75132773668e-08


==> estimatorperformance_4.dat <==
Iteration RelError RelEnError RelEstimator RelLocEstimator
0 9.42663612718e-06 0.000181818807762 0.0622488457171 0.0622488443842
1 8.47471435308e-06 1.99058080386e-05 0.00639247348434 0.0063924734859
2 8.45281850093e-06 1.99056797408e-05 0.00639252202832 0.00639252202946
3 8.36526936891e-06 1.12763865283e-05 0.0035941484957 0.00359414849761
4 3.21052773738e-06 3.31275792663e-06 6.43141936167e-05 6.43143631217e-05
5 3.20822494624e-06 3.30096659493e-06 6.43296804778e-05 6.43297237877e-05
6 3.20479682165e-06 3.28384534112e-06 6.43624938349e-05 6.43625057285e-05
7 3.19566073916e-06 3.27592284262e-06 1.70349218119e-05 1.70349271946e-05
8 7.22306731388e-07 7.26272842784e-07 5.02872362165e-06 5.028809987e-06
9 7.22280427609e-07 7.26246594173e-07 5.0287236173e-06 5.0288099794e-06
10 7.22279920708e-07 7.2624558275e-07 5.02870818594e-06 5.0287945483e-06
11 5.87961412899e-07 5.92256672371e-07 5.02926218435e-06 5.02933780042e-06
12 9.36293317558e-08 2.24915032958e-07 5.0292542889e-06 5.02932178661e-06
13 7.80472177595e-08 1.63338828624e-07 1.40257029373e-06 1.40302036868e-06
14 7.21165976862e-08 1.48090892166e-07 8.0085748011e-07 8.01645136482e-07
15 5.96870866306e-08 1.46028909916e-07 7.47769615374e-07 7.48559641271e-07
16 5.73969918106e-08 5.92264268249e-08 1.12490549666e-07 1.18696183202e-07

